Understanding Data Movement in Tightly Coupled Heterogeneous Systems: A Case Study with the Grace Hopper Superchip

Heterogeneous supercomputers have become the standard in HPC. GPUs in particular have dominated the accelerator landscape, offering unprecedented performance in parallel workloads and unlocking new possibilities in fields like AI and climate modeling. With many workloads becoming memory-bound, improving the communication latency and bandwidth within the system has become a main driver in the development of new architectures. The Grace Hopper Superchip (GH200) is a significant step in the direction of tightly coupled heterogeneous systems, in which all CPUs and GPUs share a unified address space and support transparent fine grained access to all main memory on the system. We characterize both intra- and inter-node memory operations on the Quad GH200 nodes of the new Swiss National Supercomputing Centre Alps supercomputer, and show the importance of careful memory placement on example workloads, highlighting tradeoffs and opportunities.

==> images/lscpu.txt <==
CPU NODE SOCKET CORE L1d:L1i:L2:L3                ONLINE    MAXMHZ  MINMHZ MHZ
  0    0      0    0 33685505:33619969:16777217:1    yes 3483.0000 81.0000   -
  1    0      0    1 33686273:33620737:16777985:1    yes 3456.0000 81.0000   -
  2    0      0    2 33686529:33620993:16778241:1    yes 3483.0000 81.0000   -
  3    0      0    3 33686785:33621249:16778497:1    yes 3465.0000 81.0000   -
  4    0      0    4 33687041:33621505:16778753:1    yes 3483.0000 81.0000   -
  5    0      0    5 33687297:33621761:16779009:1    yes 3483.0000 81.0000   -
  6    0      0    6 33687553:33622017:16779265:1    yes 3483.0000 81.0000   -
  7    0      0    7 33687809:33622273:16779521:1    yes 3483.0000 81.0000   -
  8    0      0    8 33688065:33622529:16779777:1    yes 3483.0000 81.0000   -
  9    0      0    9 33688321:33622785:16780033:1    yes 3474.0000 81.0000   -
 10    0      0   10 33688577:33623041:16780289:1    yes 3465.0000 81.0000   -
 11    0      0   11 33689089:33623553:16780801:1    yes 3465.0000 81.0000   -
 12    0      0   12 33689601:33624065:16781313:1    yes 3483.0000 81.0000   -
 13    0      0   13 33689857:33624321:16781569:1    yes 3465.0000 81.0000   -
 14    0      0   14 33690113:33624577:16781825:1    yes 3483.0000 81.0000   -
 15    0      0   15 33690369:33624833:16782081:1    yes 3465.0000 81.0000   -
 16    0      0   16 33690625:33625089:16782337:1    yes 3483.0000 81.0000   -
 17    0      0   17 33690881:33625345:16782593:1    yes 3456.0000 81.0000   -
 18    0      0   18 33691137:33625601:16782849:1    yes 3474.0000 81.0000   -
 19    0      0   19 33691393:33625857:16783105:1    yes 3465.0000 81.0000   -
 20    0      0   20 33691649:33626113:16783361:1    yes 3474.0000 81.0000   -
 21    0      0   21 33691905:33626369:16783617:1    yes 3474.0000 81.0000   -
 22    0      0   22 33692161:33626625:16783873:1    yes 3474.0000 81.0000   -
 23    0      0   23 33692673:33627137:16784385:1    yes 3474.0000 81.0000   -
 24    0      0   24 33693185:33627649:16784897:1    yes 3474.0000 81.0000   -
 25    0      0   25 33693441:33627905:16785153:1    yes 3465.0000 81.0000   -
 26    0      0   26 33693953:33628417:16785665:1    yes 3474.0000 81.0000   -
 27    0      0   27 33694209:33628673:16785921:1    yes 3465.0000 81.0000   -
 28    0      0   28 33694465:33628929:16786177:1    yes 3483.0000 81.0000   -
 29    0      0   29 33694721:33629185:16786433:1    yes 3483.0000 81.0000   -
 30    0      0   30 33694977:33629441:16786689:1    yes 3483.0000 81.0000   -
 31    0      0   31 33695233:33629697:16786945:1    yes 3474.0000 81.0000   -
 32    0      0   32 33695489:33629953:16787201:1    yes 3474.0000 81.0000   -
 33    0      0   33 33695745:33630209:16787457:1    yes 3474.0000 81.0000   -
 34    0      0   34 33696001:33630465:16787713:1    yes 3465.0000 81.0000   -
 35    0      0   35 33696257:33630721:16787969:1    yes 3465.0000 81.0000   -
 36    0      0   36 33696513:33630977:16788225:1    yes 3456.0000 81.0000   -
 37    0      0   37 33696769:33631233:16788481:1    yes 3447.0000 81.0000   -
 38    0      0   38 33697025:33631489:16788737:1    yes 3456.0000 81.0000   -
 39    0      0   39 33697281:33631745:16788993:1    yes 3456.0000 81.0000   -
 40    0      0   40 33697537:33632001:16789249:1    yes 3474.0000 81.0000   -
 41    0      0   41 33697793:33632257:16789505:1    yes 3465.0000 81.0000   -
 42    0      0   42 33698049:33632513:16789761:1    yes 3465.0000 81.0000   -
 43    0      0   43 33698305:33632769:16790017:1    yes 3456.0000 81.0000   -
 44    0      0   44 33698561:33633025:16790273:1    yes 3465.0000 81.0000   -
 45    0      0   45 33698817:33633281:16790529:1    yes 3456.0000 81.0000   -
 46    0      0   46 33699073:33633537:16790785:1    yes 3465.0000 81.0000   -
 47    0      0   47 33699329:33633793:16791041:1    yes 3474.0000 81.0000   -
 48    0      0   48 33699585:33634049:16791297:1    yes 3465.0000 81.0000   -
 49    0      0   49 33699841:33634305:16791553:1    yes 3456.0000 81.0000   -
 50    0      0   50 33700353:33634817:16792065:1    yes 3447.0000 81.0000   -
 51    0      0   51 33700609:33635073:16792321:1    yes 3438.0000 81.0000   -
 52    0      0   52 33700865:33635329:16792577:1    yes 3456.0000 81.0000   -
 53    0      0   53 33701121:33635585:16792833:1    yes 3465.0000 81.0000   -
 54    0      0   54 33701377:33635841:16793089:1    yes 3456.0000 81.0000   -
 55    0      0   55 33701889:33636353:16793601:1    yes 3465.0000 81.0000   -
 56    0      0   56 33702145:33636609:16793857:1    yes 3456.0000 81.0000   -
 57    0      0   57 33702401:33636865:16794113:1    yes 3474.0000 81.0000   -
 58    0      0   58 33702657:33637121:16794369:1    yes 3447.0000 81.0000   -
 59    0      0   59 33702913:33637377:16794625:1    yes 3465.0000 81.0000   -
 60    0      0   60 33703425:33637889:16795137:1    yes 3447.0000 81.0000   -
 61    0      0   61 33703937:33638401:16795649:1    yes 3438.0000 81.0000   -
 62    0      0   62 33704193:33638657:16795905:1    yes 3438.0000 81.0000   -
 63    0      0   63 33704449:33638913:16796161:1    yes 3447.0000 81.0000   -
 64    0      0   64 33704705:33639169:16796417:1    yes 3465.0000 81.0000   -
 65    0      0   65 33704961:33639425:16796673:1    yes 3447.0000 81.0000   -
 66    0      0   66 33705217:33639681:16796929:1    yes 3465.0000 81.0000   -
 67    0      0   67 33705473:33639937:16797185:1    yes 3456.0000 81.0000   -
 68    0      0   68 33705729:33640193:16797441:1    yes 3465.0000 81.0000   -
 69    0      0   69 33705985:33640449:16797697:1    yes 3456.0000 81.0000   -
 70    0      0   70 33706241:33640705:16797953:1    yes 3465.0000 81.0000   -
 71    0      0   71 33706497:33640961:16798209:1    yes 3474.0000 81.0000   -
 72    1      1   72 33686018:33620482:16777730:2    yes 3438.0000 81.0000   -
 73    1      1   73 33686274:33620738:16777986:2    yes 3447.0000 81.0000   -
 74    1      1   74 33686530:33620994:16778242:2    yes 3438.0000 81.0000   -
 75    1      1   75 33686786:33621250:16778498:2    yes 3456.0000 81.0000   -
 76    1      1   76 33687042:33621506:16778754:2    yes 3456.0000 81.0000   -
 77    1      1   77 33687298:33621762:16779010:2    yes 3465.0000 81.0000   -
 78    1      1   78 33687554:33622018:16779266:2    yes 3465.0000 81.0000   -
 79    1      1   79 33687810:33622274:16779522:2    yes 3456.0000 81.0000   -
 80    1      1   80 33688066:33622530:16779778:2    yes 3456.0000 81.0000   -
 81    1      1   81 33688322:33622786:16780034:2    yes 3456.0000 81.0000   -
 82    1      1   82 33689090:33623554:16780802:2    yes 3447.0000 81.0000   -
 83    1      1   83 33689602:33624066:16781314:2    yes 3447.0000 81.0000   -
 84    1      1   84 33689858:33624322:16781570:2    yes 3447.0000 81.0000   -
 85    1      1   85 33690114:33624578:16781826:2    yes 3447.0000 81.0000   -
 86    1      1   86 33690370:33624834:16782082:2    yes 3438.0000 81.0000   -
 87    1      1   87 33690626:33625090:16782338:2    yes 3456.0000 81.0000   -
 88    1      1   88 33690882:33625346:16782594:2    yes 3447.0000 81.0000   -
 89    1      1   89 33691138:33625602:16782850:2    yes 3447.0000 81.0000   -
 90    1      1   90 33691394:33625858:16783106:2    yes 3447.0000 81.0000   -
 91    1      1   91 33691650:33626114:16783362:2    yes 3456.0000 81.0000   -
 92    1      1   92 33691906:33626370:16783618:2    yes 3456.0000 81.0000   -
 93    1      1   93 33692162:33626626:16783874:2    yes 3447.0000 81.0000   -
 94    1      1   94 33692674:33627138:16784386:2    yes 3447.0000 81.0000   -
 95    1      1   95 33692930:33627394:16784642:2    yes 3429.0000 81.0000   -
 96    1      1   96 33693186:33627650:16784898:2    yes 3438.0000 81.0000   -
 97    1      1   97 33693442:33627906:16785154:2    yes 3438.0000 81.0000   -
 98    1      1   98 33693698:33628162:16785410:2    yes 3447.0000 81.0000   -
 99    1      1   99 33693954:33628418:16785666:2    yes 3465.0000 81.0000   -
100    1      1  100 33694210:33628674:16785922:2    yes 3447.0000 81.0000   -
101    1      1  101 33694466:33628930:16786178:2    yes 3438.0000 81.0000   -
102    1      1  102 33694722:33629186:16786434:2    yes 3429.0000 81.0000   -
103    1      1  103 33694978:33629442:16786690:2    yes 3447.0000 81.0000   -
104    1      1  104 33695234:33629698:16786946:2    yes 3438.0000 81.0000   -
105    1      1  105 33695490:33629954:16787202:2    yes 3438.0000 81.0000   -
106    1      1  106 33695746:33630210:16787458:2    yes 3447.0000 81.0000   -
107    1      1  107 33696002:33630466:16787714:2    yes 3447.0000 81.0000   -
108    1      1  108 33696258:33630722:16787970:2    yes 3447.0000 81.0000   -
109    1      1  109 33696514:33630978:16788226:2    yes 3447.0000 81.0000   -
110    1      1  110 33696770:33631234:16788482:2    yes 3447.0000 81.0000   -
111    1      1  111 33697026:33631490:16788738:2    yes 3447.0000 81.0000   -
112    1      1  112 33697282:33631746:16788994:2    yes 3429.0000 81.0000   -
113    1      1  113 33697538:33632002:16789250:2    yes 3456.0000 81.0000   -
114    1      1  114 33697794:33632258:16789506:2    yes 3438.0000 81.0000   -
115    1      1  115 33698050:33632514:16789762:2    yes 3429.0000 81.0000   -
116    1      1  116 33698306:33632770:16790018:2    yes 3447.0000 81.0000   -
117    1      1  117 33698818:33633282:16790530:2    yes 3429.0000 81.0000   -
118    1      1  118 33699074:33633538:16790786:2    yes 3438.0000 81.0000   -
119    1      1  119 33699330:33633794:16791042:2    yes 3438.0000 81.0000   -
120    1      1  120 33699586:33634050:16791298:2    yes 3438.0000 81.0000   -
121    1      1  121 33699842:33634306:16791554:2    yes 3411.0000 81.0000   -
122    1      1  122 33700354:33634818:16792066:2    yes 3429.0000 81.0000   -
123    1      1  123 33700610:33635074:16792322:2    yes 3420.0000 81.0000   -
124    1      1  124 33700866:33635330:16792578:2    yes 3438.0000 81.0000   -
125    1      1  125 33701122:33635586:16792834:2    yes 3438.0000 81.0000   -
126    1      1  126 33701378:33635842:16793090:2    yes 3420.0000 81.0000   -
127    1      1  127 33701634:33636098:16793346:2    yes 3429.0000 81.0000   -
128    1      1  128 33701890:33636354:16793602:2    yes 3420.0000 81.0000   -
129    1      1  129 33702146:33636610:16793858:2    yes 3420.0000 81.0000   -
130    1      1  130 33702402:33636866:16794114:2    yes 3411.0000 81.0000   -
131    1      1  131 33702658:33637122:16794370:2    yes 3429.0000 81.0000   -
132    1      1  132 33702914:33637378:16794626:2    yes 3420.0000 81.0000   -
133    1      1  133 33703426:33637890:16795138:2    yes 3393.0000 81.0000   -
134    1      1  134 33703938:33638402:16795650:2    yes 3393.0000 81.0000   -
135    1      1  135 33704194:33638658:16795906:2    yes 3429.0000 81.0000   -
136    1      1  136 33704450:33638914:16796162:2    yes 3411.0000 81.0000   -
137    1      1  137 33704706:33639170:16796418:2    yes 3429.0000 81.0000   -
138    1      1  138 33704962:33639426:16796674:2    yes 3411.0000 81.0000   -
139    1      1  139 33705218:33639682:16796930:2    yes 3411.0000 81.0000   -
140    1      1  140 33705474:33639938:16797186:2    yes 3402.0000 81.0000   -
141    1      1  141 33705730:33640194:16797442:2    yes 3402.0000 81.0000   -
142    1      1  142 33705986:33640450:16797698:2    yes 3411.0000 81.0000   -
143    1      1  143 33706242:33640706:16797954:2    yes 3411.0000 81.0000   -
144    2      2  144 33686019:33620483:16777731:3    yes 3465.0000 81.0000   -
145    2      2  145 33686275:33620739:16777987:3    yes 3465.0000 81.0000   -
146    2      2  146 33686531:33620995:16778243:3    yes 3447.0000 81.0000   -
147    2      2  147 33686787:33621251:16778499:3    yes 3456.0000 81.0000   -
148    2      2  148 33687043:33621507:16778755:3    yes 3456.0000 81.0000   -
149    2      2  149 33687299:33621763:16779011:3    yes 3465.0000 81.0000   -
150    2      2  150 33687555:33622019:16779267:3    yes 3429.0000 81.0000   -
151    2      2  151 33687811:33622275:16779523:3    yes 3447.0000 81.0000   -
152    2      2  152 33688067:33622531:16779779:3    yes 3438.0000 81.0000   -
153    2      2  153 33688323:33622787:16780035:3    yes 3438.0000 81.0000   -
154    2      2  154 33689091:33623555:16780803:3    yes 3456.0000 81.0000   -
155    2      2  155 33689603:33624067:16781315:3    yes 3465.0000 81.0000   -
156    2      2  156 33689859:33624323:16781571:3    yes 3456.0000 81.0000   -
157    2      2  157 33690115:33624579:16781827:3    yes 3456.0000 81.0000   -
158    2      2  158 33690371:33624835:16782083:3    yes 3456.0000 81.0000   -
159    2      2  159 33690627:33625091:16782339:3    yes 3447.0000 81.0000   -
160    2      2  160 33690883:33625347:16782595:3    yes 3438.0000 81.0000   -
161    2      2  161 33691139:33625603:16782851:3    yes 3438.0000 81.0000   -
162    2      2  162 33691395:33625859:16783107:3    yes 3438.0000 81.0000   -
163    2      2  163 33691651:33626115:16783363:3    yes 3447.0000 81.0000   -
164    2      2  164 33691907:33626371:16783619:3    yes 3438.0000 81.0000   -
165    2      2  165 33692163:33626627:16783875:3    yes 3429.0000 81.0000   -
166    2      2  166 33692675:33627139:16784387:3    yes 3474.0000 81.0000   -
167    2      2  167 33692931:33627395:16784643:3    yes 3474.0000 81.0000   -
168    2      2  168 33693187:33627651:16784899:3    yes 3447.0000 81.0000   -
169    2      2  169 33693443:33627907:16785155:3    yes 3465.0000 81.0000   -
170    2      2  170 33693699:33628163:16785411:3    yes 3456.0000 81.0000   -
171    2      2  171 33693955:33628419:16785667:3    yes 3456.0000 81.0000   -
172    2      2  172 33694211:33628675:16785923:3    yes 3456.0000 81.0000   -
173    2      2  173 33694467:33628931:16786179:3    yes 3447.0000 81.0000   -
174    2      2  174 33694723:33629187:16786435:3    yes 3438.0000 81.0000   -
175    2      2  175 33694979:33629443:16786691:3    yes 3438.0000 81.0000   -
176    2      2  176 33695235:33629699:16786947:3    yes 3429.0000 81.0000   -
177    2      2  177 33695491:33629955:16787203:3    yes 3447.0000 81.0000   -
178    2      2  178 33695747:33630211:16787459:3    yes 3438.0000 81.0000   -
179    2      2  179 33696003:33630467:16787715:3    yes 3438.0000 81.0000   -
180    2      2  180 33696259:33630723:16787971:3    yes 3465.0000 81.0000   -
181    2      2  181 33696515:33630979:16788227:3    yes 3456.0000 81.0000   -
182    2      2  182 33696771:33631235:16788483:3    yes 3465.0000 81.0000   -
183    2      2  183 33697027:33631491:16788739:3    yes 3465.0000 81.0000   -
184    2      2  184 33697283:33631747:16788995:3    yes 3465.0000 81.0000   -
185    2      2  185 33697539:33632003:16789251:3    yes 3456.0000 81.0000   -
186    2      2  186 33697795:33632259:16789507:3    yes 3456.0000 81.0000   -
187    2      2  187 33698051:33632515:16789763:3    yes 3447.0000 81.0000   -
188    2      2  188 33698307:33632771:16790019:3    yes 3447.0000 81.0000   -
189    2      2  189 33698563:33633027:16790275:3    yes 3438.0000 81.0000   -
190    2      2  190 33698819:33633283:16790531:3    yes 3438.0000 81.0000   -
191    2      2  191 33699075:33633539:16790787:3    yes 3438.0000 81.0000   -
192    2      2  192 33699331:33633795:16791043:3    yes 3438.0000 81.0000   -
193    2      2  193 33699587:33634051:16791299:3    yes 3447.0000 81.0000   -
194    2      2  194 33699843:33634307:16791555:3    yes 3465.0000 81.0000   -
195    2      2  195 33700355:33634819:16792067:3    yes 3465.0000 81.0000   -
196    2      2  196 33700611:33635075:16792323:3    yes 3465.0000 81.0000   -
197    2      2  197 33700867:33635331:16792579:3    yes 3465.0000 81.0000   -
198    2      2  198 33701123:33635587:16792835:3    yes 3474.0000 81.0000   -
199    2      2  199 33701379:33635843:16793091:3    yes 3447.0000 81.0000   -
200    2      2  200 33701635:33636099:16793347:3    yes 3447.0000 81.0000   -
201    2      2  201 33701891:33636355:16793603:3    yes 3438.0000 81.0000   -
202    2      2  202 33702147:33636611:16793859:3    yes 3456.0000 81.0000   -
203    2      2  203 33702403:33636867:16794115:3    yes 3438.0000 81.0000   -
204    2      2  204 33702659:33637123:16794371:3    yes 3447.0000 81.0000   -
205    2      2  205 33702915:33637379:16794627:3    yes 3447.0000 81.0000   -
206    2      2  206 33703427:33637891:16795139:3    yes 3465.0000 81.0000   -
207    2      2  207 33703939:33638403:16795651:3    yes 3474.0000 81.0000   -
208    2      2  208 33704195:33638659:16795907:3    yes 3465.0000 81.0000   -
209    2      2  209 33704451:33638915:16796163:3    yes 3474.0000 81.0000   -
210    2      2  210 33704707:33639171:16796419:3    yes 3465.0000 81.0000   -
211    2      2  211 33704963:33639427:16796675:3    yes 3465.0000 81.0000   -
212    2      2  212 33705219:33639683:16796931:3    yes 3465.0000 81.0000   -
213    2      2  213 33705475:33639939:16797187:3    yes 3456.0000 81.0000   -
214    2      2  214 33705731:33640195:16797443:3    yes 3438.0000 81.0000   -
215    2      2  215 33705987:33640451:16797699:3    yes 3447.0000 81.0000   -
216    3      3  216 33686020:33620484:16777732:4    yes 3411.0000 81.0000   -
217    3      3  217 33686276:33620740:16777988:4    yes 3402.0000 81.0000   -
218    3      3  218 33686532:33620996:16778244:4    yes 3402.0000 81.0000   -
219    3      3  219 33686788:33621252:16778500:4    yes 3411.0000 81.0000   -
220    3      3  220 33687044:33621508:16778756:4    yes 3402.0000 81.0000   -
221    3      3  221 33687300:33621764:16779012:4    yes 3411.0000 81.0000   -
222    3      3  222 33687556:33622020:16779268:4    yes 3420.0000 81.0000   -
223    3      3  223 33687812:33622276:16779524:4    yes 3411.0000 81.0000   -
224    3      3  224 33688068:33622532:16779780:4    yes 3420.0000 81.0000   -
225    3      3  225 33688324:33622788:16780036:4    yes 3402.0000 81.0000   -
226    3      3  226 33689092:33623556:16780804:4    yes 3402.0000 81.0000   -
227    3      3  227 33689604:33624068:16781316:4    yes 3393.0000 81.0000   -
228    3      3  228 33689860:33624324:16781572:4    yes 3402.0000 81.0000   -
229    3      3  229 33690116:33624580:16781828:4    yes 3393.0000 81.0000   -
230    3      3  230 33690372:33624836:16782084:4    yes 3366.0000 81.0000   -
231    3      3  231 33690628:33625092:16782340:4    yes 3402.0000 81.0000   -
232    3      3  232 33690884:33625348:16782596:4    yes 3402.0000 81.0000   -
233    3      3  233 33691140:33625604:16782852:4    yes 3402.0000 81.0000   -
234    3      3  234 33691396:33625860:16783108:4    yes 3402.0000 81.0000   -
235    3      3  235 33691652:33626116:16783364:4    yes 3411.0000 81.0000   -
236    3      3  236 33691908:33626372:16783620:4    yes 3402.0000 81.0000   -
237    3      3  237 33692164:33626628:16783876:4    yes 3411.0000 81.0000   -
238    3      3  238 33692676:33627140:16784388:4    yes 3420.0000 81.0000   -
239    3      3  239 33692932:33627396:16784644:4    yes 3393.0000 81.0000   -
240    3      3  240 33693188:33627652:16784900:4    yes 3393.0000 81.0000   -
241    3      3  241 33693444:33627908:16785156:4    yes 3384.0000 81.0000   -
242    3      3  242 33693700:33628164:16785412:4    yes 3384.0000 81.0000   -
243    3      3  243 33693956:33628420:16785668:4    yes 3393.0000 81.0000   -
244    3      3  244 33694212:33628676:16785924:4    yes 3402.0000 81.0000   -
245    3      3  245 33694468:33628932:16786180:4    yes 3411.0000 81.0000   -
246    3      3  246 33694724:33629188:16786436:4    yes 3420.0000 81.0000   -
247    3      3  247 33694980:33629444:16786692:4    yes 3411.0000 81.0000   -
248    3      3  248 33695236:33629700:16786948:4    yes 3402.0000 81.0000   -
249    3      3  249 33695492:33629956:16787204:4    yes 3420.0000 81.0000   -
250    3      3  250 33695748:33630212:16787460:4    yes 3411.0000 81.0000   -
251    3      3  251 33696004:33630468:16787716:4    yes 3438.0000 81.0000   -
252    3      3  252 33696260:33630724:16787972:4    yes 3393.0000 81.0000   -
253    3      3  253 33696516:33630980:16788228:4    yes 3402.0000 81.0000   -
254    3      3  254 33696772:33631236:16788484:4    yes 3393.0000 81.0000   -
255    3      3  255 33697028:33631492:16788740:4    yes 3402.0000 81.0000   -
256    3      3  256 33697284:33631748:16788996:4    yes 3393.0000 81.0000   -
257    3      3  257 33697540:33632004:16789252:4    yes 3402.0000 81.0000   -
258    3      3  258 33697796:33632260:16789508:4    yes 3402.0000 81.0000   -
259    3      3  259 33698052:33632516:16789764:4    yes 3402.0000 81.0000   -
260    3      3  260 33698308:33632772:16790020:4    yes 3402.0000 81.0000   -
261    3      3  261 33698564:33633028:16790276:4    yes 3420.0000 81.0000   -
262    3      3  262 33698820:33633284:16790532:4    yes 3402.0000 81.0000   -
263    3      3  263 33699076:33633540:16790788:4    yes 3420.0000 81.0000   -
264    3      3  264 33699332:33633796:16791044:4    yes 3429.0000 81.0000   -
265    3      3  265 33699588:33634052:16791300:4    yes 3420.0000 81.0000   -
266    3      3  266 33699844:33634308:16791556:4    yes 3402.0000 81.0000   -
267    3      3  267 33700356:33634820:16792068:4    yes 3393.0000 81.0000   -
268    3      3  268 33700612:33635076:16792324:4    yes 3402.0000 81.0000   -
269    3      3  269 33700868:33635332:16792580:4    yes 3384.0000 81.0000   -
270    3      3  270 33701124:33635588:16792836:4    yes 3402.0000 81.0000   -
271    3      3  271 33701380:33635844:16793092:4    yes 3420.0000 81.0000   -
272    3      3  272 33701636:33636100:16793348:4    yes 3402.0000 81.0000   -
273    3      3  273 33701892:33636356:16793604:4    yes 3393.0000 81.0000   -
274    3      3  274 33702148:33636612:16793860:4    yes 3402.0000 81.0000   -
275    3      3  275 33702404:33636868:16794116:4    yes 3429.0000 81.0000   -
276    3      3  276 33702660:33637124:16794372:4    yes 3402.0000 81.0000   -
277    3      3  277 33702916:33637380:16794628:4    yes 3429.0000 81.0000   -
278    3      3  278 33703428:33637892:16795140:4    yes 3393.0000 81.0000   -
279    3      3  279 33703940:33638404:16795652:4    yes 3393.0000 81.0000   -
280    3      3  280 33704196:33638660:16795908:4    yes 3402.0000 81.0000   -
281    3      3  281 33704452:33638916:16796164:4    yes 3402.0000 81.0000   -
282    3      3  282 33704708:33639172:16796420:4    yes 3420.0000 81.0000   -
283    3      3  283 33704964:33639428:16796676:4    yes 3429.0000 81.0000   -
284    3      3  284 33705220:33639684:16796932:4    yes 3411.0000 81.0000   -
285    3      3  285 33705476:33639940:16797188:4    yes 3411.0000 81.0000   -
286    3      3  286 33705732:33640196:16797444:4    yes 3438.0000 81.0000   -
287    3      3  287 33705988:33640452:16797700:4    yes 3393.0000 81.0000   -


==> images/lstopo.txt <==
Machine (477GB total)
  Package L#0
    NUMANode L#0 (P#0 117GB)
    L3 L#0 (114MB)
      L2 L#0 (1024KB) + L1d L#0 (64KB) + L1i L#0 (64KB) + Core L#0 + PU L#0 (P#0)
      L2 L#1 (1024KB) + L1d L#1 (64KB) + L1i L#1 (64KB) + Core L#1 + PU L#1 (P#1)
      L2 L#2 (1024KB) + L1d L#2 (64KB) + L1i L#2 (64KB) + Core L#2 + PU L#2 (P#2)
      L2 L#3 (1024KB) + L1d L#3 (64KB) + L1i L#3 (64KB) + Core L#3 + PU L#3 (P#3)
      L2 L#4 (1024KB) + L1d L#4 (64KB) + L1i L#4 (64KB) + Core L#4 + PU L#4 (P#4)
      L2 L#5 (1024KB) + L1d L#5 (64KB) + L1i L#5 (64KB) + Core L#5 + PU L#5 (P#5)
      L2 L#6 (1024KB) + L1d L#6 (64KB) + L1i L#6 (64KB) + Core L#6 + PU L#6 (P#6)
      L2 L#7 (1024KB) + L1d L#7 (64KB) + L1i L#7 (64KB) + Core L#7 + PU L#7 (P#7)
      L2 L#8 (1024KB) + L1d L#8 (64KB) + L1i L#8 (64KB) + Core L#8 + PU L#8 (P#8)
      L2 L#9 (1024KB) + L1d L#9 (64KB) + L1i L#9 (64KB) + Core L#9 + PU L#9 (P#9)
      L2 L#10 (1024KB) + L1d L#10 (64KB) + L1i L#10 (64KB) + Core L#10 + PU L#10 (P#10)
      L2 L#11 (1024KB) + L1d L#11 (64KB) + L1i L#11 (64KB) + Core L#11 + PU L#11 (P#11)
      L2 L#12 (1024KB) + L1d L#12 (64KB) + L1i L#12 (64KB) + Core L#12 + PU L#12 (P#12)
      L2 L#13 (1024KB) + L1d L#13 (64KB) + L1i L#13 (64KB) + Core L#13 + PU L#13 (P#13)
      L2 L#14 (1024KB) + L1d L#14 (64KB) + L1i L#14 (64KB) + Core L#14 + PU L#14 (P#14)
      L2 L#15 (1024KB) + L1d L#15 (64KB) + L1i L#15 (64KB) + Core L#15 + PU L#15 (P#15)
      L2 L#16 (1024KB) + L1d L#16 (64KB) + L1i L#16 (64KB) + Core L#16 + PU L#16 (P#16)
      L2 L#17 (1024KB) + L1d L#17 (64KB) + L1i L#17 (64KB) + Core L#17 + PU L#17 (P#17)
      L2 L#18 (1024KB) + L1d L#18 (64KB) + L1i L#18 (64KB) + Core L#18 + PU L#18 (P#18)
      L2 L#19 (1024KB) + L1d L#19 (64KB) + L1i L#19 (64KB) + Core L#19 + PU L#19 (P#19)
      L2 L#20 (1024KB) + L1d L#20 (64KB) + L1i L#20 (64KB) + Core L#20 + PU L#20 (P#20)
      L2 L#21 (1024KB) + L1d L#21 (64KB) + L1i L#21 (64KB) + Core L#21 + PU L#21 (P#21)
      L2 L#22 (1024KB) + L1d L#22 (64KB) + L1i L#22 (64KB) + Core L#22 + PU L#22 (P#22)
      L2 L#23 (1024KB) + L1d L#23 (64KB) + L1i L#23 (64KB) + Core L#23 + PU L#23 (P#23)
      L2 L#24 (1024KB) + L1d L#24 (64KB) + L1i L#24 (64KB) + Core L#24 + PU L#24 (P#24)
      L2 L#25 (1024KB) + L1d L#25 (64KB) + L1i L#25 (64KB) + Core L#25 + PU L#25 (P#25)
      L2 L#26 (1024KB) + L1d L#26 (64KB) + L1i L#26 (64KB) + Core L#26 + PU L#26 (P#26)
      L2 L#27 (1024KB) + L1d L#27 (64KB) + L1i L#27 (64KB) + Core L#27 + PU L#27 (P#27)
      L2 L#28 (1024KB) + L1d L#28 (64KB) + L1i L#28 (64KB) + Core L#28 + PU L#28 (P#28)
      L2 L#29 (1024KB) + L1d L#29 (64KB) + L1i L#29 (64KB) + Core L#29 + PU L#29 (P#29)
      L2 L#30 (1024KB) + L1d L#30 (64KB) + L1i L#30 (64KB) + Core L#30 + PU L#30 (P#30)
      L2 L#31 (1024KB) + L1d L#31 (64KB) + L1i L#31 (64KB) + Core L#31 + PU L#31 (P#31)
      L2 L#32 (1024KB) + L1d L#32 (64KB) + L1i L#32 (64KB) + Core L#32 + PU L#32 (P#32)
      L2 L#33 (1024KB) + L1d L#33 (64KB) + L1i L#33 (64KB) + Core L#33 + PU L#33 (P#33)
      L2 L#34 (1024KB) + L1d L#34 (64KB) + L1i L#34 (64KB) + Core L#34 + PU L#34 (P#34)
      L2 L#35 (1024KB) + L1d L#35 (64KB) + L1i L#35 (64KB) + Core L#35 + PU L#35 (P#35)
      L2 L#36 (1024KB) + L1d L#36 (64KB) + L1i L#36 (64KB) + Core L#36 + PU L#36 (P#36)
      L2 L#37 (1024KB) + L1d L#37 (64KB) + L1i L#37 (64KB) + Core L#37 + PU L#37 (P#37)
      L2 L#38 (1024KB) + L1d L#38 (64KB) + L1i L#38 (64KB) + Core L#38 + PU L#38 (P#38)
      L2 L#39 (1024KB) + L1d L#39 (64KB) + L1i L#39 (64KB) + Core L#39 + PU L#39 (P#39)
      L2 L#40 (1024KB) + L1d L#40 (64KB) + L1i L#40 (64KB) + Core L#40 + PU L#40 (P#40)
      L2 L#41 (1024KB) + L1d L#41 (64KB) + L1i L#41 (64KB) + Core L#41 + PU L#41 (P#41)
      L2 L#42 (1024KB) + L1d L#42 (64KB) + L1i L#42 (64KB) + Core L#42 + PU L#42 (P#42)
      L2 L#43 (1024KB) + L1d L#43 (64KB) + L1i L#43 (64KB) + Core L#43 + PU L#43 (P#43)
      L2 L#44 (1024KB) + L1d L#44 (64KB) + L1i L#44 (64KB) + Core L#44 + PU L#44 (P#44)
      L2 L#45 (1024KB) + L1d L#45 (64KB) + L1i L#45 (64KB) + Core L#45 + PU L#45 (P#45)
      L2 L#46 (1024KB) + L1d L#46 (64KB) + L1i L#46 (64KB) + Core L#46 + PU L#46 (P#46)
      L2 L#47 (1024KB) + L1d L#47 (64KB) + L1i L#47 (64KB) + Core L#47 + PU L#47 (P#47)
      L2 L#48 (1024KB) + L1d L#48 (64KB) + L1i L#48 (64KB) + Core L#48 + PU L#48 (P#48)
      L2 L#49 (1024KB) + L1d L#49 (64KB) + L1i L#49 (64KB) + Core L#49 + PU L#49 (P#49)
      L2 L#50 (1024KB) + L1d L#50 (64KB) + L1i L#50 (64KB) + Core L#50 + PU L#50 (P#50)
      L2 L#51 (1024KB) + L1d L#51 (64KB) + L1i L#51 (64KB) + Core L#51 + PU L#51 (P#51)
      L2 L#52 (1024KB) + L1d L#52 (64KB) + L1i L#52 (64KB) + Core L#52 + PU L#52 (P#52)
      L2 L#53 (1024KB) + L1d L#53 (64KB) + L1i L#53 (64KB) + Core L#53 + PU L#53 (P#53)
      L2 L#54 (1024KB) + L1d L#54 (64KB) + L1i L#54 (64KB) + Core L#54 + PU L#54 (P#54)
      L2 L#55 (1024KB) + L1d L#55 (64KB) + L1i L#55 (64KB) + Core L#55 + PU L#55 (P#55)
      L2 L#56 (1024KB) + L1d L#56 (64KB) + L1i L#56 (64KB) + Core L#56 + PU L#56 (P#56)
      L2 L#57 (1024KB) + L1d L#57 (64KB) + L1i L#57 (64KB) + Core L#57 + PU L#57 (P#57)
      L2 L#58 (1024KB) + L1d L#58 (64KB) + L1i L#58 (64KB) + Core L#58 + PU L#58 (P#58)
      L2 L#59 (1024KB) + L1d L#59 (64KB) + L1i L#59 (64KB) + Core L#59 + PU L#59 (P#59)
      L2 L#60 (1024KB) + L1d L#60 (64KB) + L1i L#60 (64KB) + Core L#60 + PU L#60 (P#60)
      L2 L#61 (1024KB) + L1d L#61 (64KB) + L1i L#61 (64KB) + Core L#61 + PU L#61 (P#61)
      L2 L#62 (1024KB) + L1d L#62 (64KB) + L1i L#62 (64KB) + Core L#62 + PU L#62 (P#62)
      L2 L#63 (1024KB) + L1d L#63 (64KB) + L1i L#63 (64KB) + Core L#63 + PU L#63 (P#63)
      L2 L#64 (1024KB) + L1d L#64 (64KB) + L1i L#64 (64KB) + Core L#64 + PU L#64 (P#64)
      L2 L#65 (1024KB) + L1d L#65 (64KB) + L1i L#65 (64KB) + Core L#65 + PU L#65 (P#65)
      L2 L#66 (1024KB) + L1d L#66 (64KB) + L1i L#66 (64KB) + Core L#66 + PU L#66 (P#66)
      L2 L#67 (1024KB) + L1d L#67 (64KB) + L1i L#67 (64KB) + Core L#67 + PU L#67 (P#67)
      L2 L#68 (1024KB) + L1d L#68 (64KB) + L1i L#68 (64KB) + Core L#68 + PU L#68 (P#68)
      L2 L#69 (1024KB) + L1d L#69 (64KB) + L1i L#69 (64KB) + Core L#69 + PU L#69 (P#69)
      L2 L#70 (1024KB) + L1d L#70 (64KB) + L1i L#70 (64KB) + Core L#70 + PU L#70 (P#70)
      L2 L#71 (1024KB) + L1d L#71 (64KB) + L1i L#71 (64KB) + Core L#71 + PU L#71 (P#71)
    HostBridge
      PCIBridge
        PCI 0002:01:00.0 (Ethernet)
          Net "hsn0"
    HostBridge
      PCIBridge
        PCI 0005:01:00.0 (Ethernet)
          Net "nmn0"
    HostBridge
      PCIBridge
        PCI 0009:01:00.0 (3D)
  Package L#1
    NUMANode L#1 (P#1 120GB)
    L3 L#1 (114MB)
      L2 L#72 (1024KB) + L1d L#72 (64KB) + L1i L#72 (64KB) + Core L#72 + PU L#72 (P#72)
      L2 L#73 (1024KB) + L1d L#73 (64KB) + L1i L#73 (64KB) + Core L#73 + PU L#73 (P#73)
      L2 L#74 (1024KB) + L1d L#74 (64KB) + L1i L#74 (64KB) + Core L#74 + PU L#74 (P#74)
      L2 L#75 (1024KB) + L1d L#75 (64KB) + L1i L#75 (64KB) + Core L#75 + PU L#75 (P#75)
      L2 L#76 (1024KB) + L1d L#76 (64KB) + L1i L#76 (64KB) + Core L#76 + PU L#76 (P#76)
      L2 L#77 (1024KB) + L1d L#77 (64KB) + L1i L#77 (64KB) + Core L#77 + PU L#77 (P#77)
      L2 L#78 (1024KB) + L1d L#78 (64KB) + L1i L#78 (64KB) + Core L#78 + PU L#78 (P#78)
      L2 L#79 (1024KB) + L1d L#79 (64KB) + L1i L#79 (64KB) + Core L#79 + PU L#79 (P#79)
      L2 L#80 (1024KB) + L1d L#80 (64KB) + L1i L#80 (64KB) + Core L#80 + PU L#80 (P#80)
      L2 L#81 (1024KB) + L1d L#81 (64KB) + L1i L#81 (64KB) + Core L#81 + PU L#81 (P#81)
      L2 L#82 (1024KB) + L1d L#82 (64KB) + L1i L#82 (64KB) + Core L#82 + PU L#82 (P#82)
      L2 L#83 (1024KB) + L1d L#83 (64KB) + L1i L#83 (64KB) + Core L#83 + PU L#83 (P#83)
      L2 L#84 (1024KB) + L1d L#84 (64KB) + L1i L#84 (64KB) + Core L#84 + PU L#84 (P#84)
      L2 L#85 (1024KB) + L1d L#85 (64KB) + L1i L#85 (64KB) + Core L#85 + PU L#85 (P#85)
      L2 L#86 (1024KB) + L1d L#86 (64KB) + L1i L#86 (64KB) + Core L#86 + PU L#86 (P#86)
      L2 L#87 (1024KB) + L1d L#87 (64KB) + L1i L#87 (64KB) + Core L#87 + PU L#87 (P#87)
      L2 L#88 (1024KB) + L1d L#88 (64KB) + L1i L#88 (64KB) + Core L#88 + PU L#88 (P#88)
      L2 L#89 (1024KB) + L1d L#89 (64KB) + L1i L#89 (64KB) + Core L#89 + PU L#89 (P#89)
      L2 L#90 (1024KB) + L1d L#90 (64KB) + L1i L#90 (64KB) + Core L#90 + PU L#90 (P#90)
      L2 L#91 (1024KB) + L1d L#91 (64KB) + L1i L#91 (64KB) + Core L#91 + PU L#91 (P#91)
      L2 L#92 (1024KB) + L1d L#92 (64KB) + L1i L#92 (64KB) + Core L#92 + PU L#92 (P#92)
      L2 L#93 (1024KB) + L1d L#93 (64KB) + L1i L#93 (64KB) + Core L#93 + PU L#93 (P#93)
      L2 L#94 (1024KB) + L1d L#94 (64KB) + L1i L#94 (64KB) + Core L#94 + PU L#94 (P#94)
      L2 L#95 (1024KB) + L1d L#95 (64KB) + L1i L#95 (64KB) + Core L#95 + PU L#95 (P#95)
      L2 L#96 (1024KB) + L1d L#96 (64KB) + L1i L#96 (64KB) + Core L#96 + PU L#96 (P#96)
      L2 L#97 (1024KB) + L1d L#97 (64KB) + L1i L#97 (64KB) + Core L#97 + PU L#97 (P#97)
      L2 L#98 (1024KB) + L1d L#98 (64KB) + L1i L#98 (64KB) + Core L#98 + PU L#98 (P#98)
      L2 L#99 (1024KB) + L1d L#99 (64KB) + L1i L#99 (64KB) + Core L#99 + PU L#99 (P#99)
      L2 L#100 (1024KB) + L1d L#100 (64KB) + L1i L#100 (64KB) + Core L#100 + PU L#100 (P#100)
      L2 L#101 (1024KB) + L1d L#101 (64KB) + L1i L#101 (64KB) + Core L#101 + PU L#101 (P#101)
      L2 L#102 (1024KB) + L1d L#102 (64KB) + L1i L#102 (64KB) + Core L#102 + PU L#102 (P#102)
      L2 L#103 (1024KB) + L1d L#103 (64KB) + L1i L#103 (64KB) + Core L#103 + PU L#103 (P#103)
      L2 L#104 (1024KB) + L1d L#104 (64KB) + L1i L#104 (64KB) + Core L#104 + PU L#104 (P#104)
      L2 L#105 (1024KB) + L1d L#105 (64KB) + L1i L#105 (64KB) + Core L#105 + PU L#105 (P#105)
      L2 L#106 (1024KB) + L1d L#106 (64KB) + L1i L#106 (64KB) + Core L#106 + PU L#106 (P#106)
      L2 L#107 (1024KB) + L1d L#107 (64KB) + L1i L#107 (64KB) + Core L#107 + PU L#107 (P#107)
      L2 L#108 (1024KB) + L1d L#108 (64KB) + L1i L#108 (64KB) + Core L#108 + PU L#108 (P#108)
      L2 L#109 (1024KB) + L1d L#109 (64KB) + L1i L#109 (64KB) + Core L#109 + PU L#109 (P#109)
      L2 L#110 (1024KB) + L1d L#110 (64KB) + L1i L#110 (64KB) + Core L#110 + PU L#110 (P#110)
      L2 L#111 (1024KB) + L1d L#111 (64KB) + L1i L#111 (64KB) + Core L#111 + PU L#111 (P#111)
      L2 L#112 (1024KB) + L1d L#112 (64KB) + L1i L#112 (64KB) + Core L#112 + PU L#112 (P#112)
      L2 L#113 (1024KB) + L1d L#113 (64KB) + L1i L#113 (64KB) + Core L#113 + PU L#113 (P#113)
      L2 L#114 (1024KB) + L1d L#114 (64KB) + L1i L#114 (64KB) + Core L#114 + PU L#114 (P#114)
      L2 L#115 (1024KB) + L1d L#115 (64KB) + L1i L#115 (64KB) + Core L#115 + PU L#115 (P#115)
      L2 L#116 (1024KB) + L1d L#116 (64KB) + L1i L#116 (64KB) + Core L#116 + PU L#116 (P#116)
      L2 L#117 (1024KB) + L1d L#117 (64KB) + L1i L#117 (64KB) + Core L#117 + PU L#117 (P#117)
      L2 L#118 (1024KB) + L1d L#118 (64KB) + L1i L#118 (64KB) + Core L#118 + PU L#118 (P#118)
      L2 L#119 (1024KB) + L1d L#119 (64KB) + L1i L#119 (64KB) + Core L#119 + PU L#119 (P#119)
      L2 L#120 (1024KB) + L1d L#120 (64KB) + L1i L#120 (64KB) + Core L#120 + PU L#120 (P#120)
      L2 L#121 (1024KB) + L1d L#121 (64KB) + L1i L#121 (64KB) + Core L#121 + PU L#121 (P#121)
      L2 L#122 (1024KB) + L1d L#122 (64KB) + L1i L#122 (64KB) + Core L#122 + PU L#122 (P#122)
      L2 L#123 (1024KB) + L1d L#123 (64KB) + L1i L#123 (64KB) + Core L#123 + PU L#123 (P#123)
      L2 L#124 (1024KB) + L1d L#124 (64KB) + L1i L#124 (64KB) + Core L#124 + PU L#124 (P#124)
      L2 L#125 (1024KB) + L1d L#125 (64KB) + L1i L#125 (64KB) + Core L#125 + PU L#125 (P#125)
      L2 L#126 (1024KB) + L1d L#126 (64KB) + L1i L#126 (64KB) + Core L#126 + PU L#126 (P#126)
      L2 L#127 (1024KB) + L1d L#127 (64KB) + L1i L#127 (64KB) + Core L#127 + PU L#127 (P#127)
      L2 L#128 (1024KB) + L1d L#128 (64KB) + L1i L#128 (64KB) + Core L#128 + PU L#128 (P#128)
      L2 L#129 (1024KB) + L1d L#129 (64KB) + L1i L#129 (64KB) + Core L#129 + PU L#129 (P#129)
      L2 L#130 (1024KB) + L1d L#130 (64KB) + L1i L#130 (64KB) + Core L#130 + PU L#130 (P#130)
      L2 L#131 (1024KB) + L1d L#131 (64KB) + L1i L#131 (64KB) + Core L#131 + PU L#131 (P#131)
      L2 L#132 (1024KB) + L1d L#132 (64KB) + L1i L#132 (64KB) + Core L#132 + PU L#132 (P#132)
      L2 L#133 (1024KB) + L1d L#133 (64KB) + L1i L#133 (64KB) + Core L#133 + PU L#133 (P#133)
      L2 L#134 (1024KB) + L1d L#134 (64KB) + L1i L#134 (64KB) + Core L#134 + PU L#134 (P#134)
      L2 L#135 (1024KB) + L1d L#135 (64KB) + L1i L#135 (64KB) + Core L#135 + PU L#135 (P#135)
      L2 L#136 (1024KB) + L1d L#136 (64KB) + L1i L#136 (64KB) + Core L#136 + PU L#136 (P#136)
      L2 L#137 (1024KB) + L1d L#137 (64KB) + L1i L#137 (64KB) + Core L#137 + PU L#137 (P#137)
      L2 L#138 (1024KB) + L1d L#138 (64KB) + L1i L#138 (64KB) + Core L#138 + PU L#138 (P#138)
      L2 L#139 (1024KB) + L1d L#139 (64KB) + L1i L#139 (64KB) + Core L#139 + PU L#139 (P#139)
      L2 L#140 (1024KB) + L1d L#140 (64KB) + L1i L#140 (64KB) + Core L#140 + PU L#140 (P#140)
      L2 L#141 (1024KB) + L1d L#141 (64KB) + L1i L#141 (64KB) + Core L#141 + PU L#141 (P#141)
      L2 L#142 (1024KB) + L1d L#142 (64KB) + L1i L#142 (64KB) + Core L#142 + PU L#142 (P#142)
      L2 L#143 (1024KB) + L1d L#143 (64KB) + L1i L#143 (64KB) + Core L#143 + PU L#143 (P#143)
    HostBridge
      PCIBridge
        PCI 0010:01:00.0 (Ethernet)
          Net "hsn2"
    HostBridge
      PCIBridge
        PCI 0019:01:00.0 (3D)
  Package L#2
    NUMANode L#2 (P#2 120GB)
    L3 L#2 (114MB)
      L2 L#144 (1024KB) + L1d L#144 (64KB) + L1i L#144 (64KB) + Core L#144 + PU L#144 (P#144)
      L2 L#145 (1024KB) + L1d L#145 (64KB) + L1i L#145 (64KB) + Core L#145 + PU L#145 (P#145)
      L2 L#146 (1024KB) + L1d L#146 (64KB) + L1i L#146 (64KB) + Core L#146 + PU L#146 (P#146)
      L2 L#147 (1024KB) + L1d L#147 (64KB) + L1i L#147 (64KB) + Core L#147 + PU L#147 (P#147)
      L2 L#148 (1024KB) + L1d L#148 (64KB) + L1i L#148 (64KB) + Core L#148 + PU L#148 (P#148)
      L2 L#149 (1024KB) + L1d L#149 (64KB) + L1i L#149 (64KB) + Core L#149 + PU L#149 (P#149)
      L2 L#150 (1024KB) + L1d L#150 (64KB) + L1i L#150 (64KB) + Core L#150 + PU L#150 (P#150)
      L2 L#151 (1024KB) + L1d L#151 (64KB) + L1i L#151 (64KB) + Core L#151 + PU L#151 (P#151)
      L2 L#152 (1024KB) + L1d L#152 (64KB) + L1i L#152 (64KB) + Core L#152 + PU L#152 (P#152)
      L2 L#153 (1024KB) + L1d L#153 (64KB) + L1i L#153 (64KB) + Core L#153 + PU L#153 (P#153)
      L2 L#154 (1024KB) + L1d L#154 (64KB) + L1i L#154 (64KB) + Core L#154 + PU L#154 (P#154)
      L2 L#155 (1024KB) + L1d L#155 (64KB) + L1i L#155 (64KB) + Core L#155 + PU L#155 (P#155)
      L2 L#156 (1024KB) + L1d L#156 (64KB) + L1i L#156 (64KB) + Core L#156 + PU L#156 (P#156)
      L2 L#157 (1024KB) + L1d L#157 (64KB) + L1i L#157 (64KB) + Core L#157 + PU L#157 (P#157)
      L2 L#158 (1024KB) + L1d L#158 (64KB) + L1i L#158 (64KB) + Core L#158 + PU L#158 (P#158)
      L2 L#159 (1024KB) + L1d L#159 (64KB) + L1i L#159 (64KB) + Core L#159 + PU L#159 (P#159)
      L2 L#160 (1024KB) + L1d L#160 (64KB) + L1i L#160 (64KB) + Core L#160 + PU L#160 (P#160)
      L2 L#161 (1024KB) + L1d L#161 (64KB) + L1i L#161 (64KB) + Core L#161 + PU L#161 (P#161)
      L2 L#162 (1024KB) + L1d L#162 (64KB) + L1i L#162 (64KB) + Core L#162 + PU L#162 (P#162)
      L2 L#163 (1024KB) + L1d L#163 (64KB) + L1i L#163 (64KB) + Core L#163 + PU L#163 (P#163)
      L2 L#164 (1024KB) + L1d L#164 (64KB) + L1i L#164 (64KB) + Core L#164 + PU L#164 (P#164)
      L2 L#165 (1024KB) + L1d L#165 (64KB) + L1i L#165 (64KB) + Core L#165 + PU L#165 (P#165)
      L2 L#166 (1024KB) + L1d L#166 (64KB) + L1i L#166 (64KB) + Core L#166 + PU L#166 (P#166)
      L2 L#167 (1024KB) + L1d L#167 (64KB) + L1i L#167 (64KB) + Core L#167 + PU L#167 (P#167)
      L2 L#168 (1024KB) + L1d L#168 (64KB) + L1i L#168 (64KB) + Core L#168 + PU L#168 (P#168)
      L2 L#169 (1024KB) + L1d L#169 (64KB) + L1i L#169 (64KB) + Core L#169 + PU L#169 (P#169)
      L2 L#170 (1024KB) + L1d L#170 (64KB) + L1i L#170 (64KB) + Core L#170 + PU L#170 (P#170)
      L2 L#171 (1024KB) + L1d L#171 (64KB) + L1i L#171 (64KB) + Core L#171 + PU L#171 (P#171)
      L2 L#172 (1024KB) + L1d L#172 (64KB) + L1i L#172 (64KB) + Core L#172 + PU L#172 (P#172)
      L2 L#173 (1024KB) + L1d L#173 (64KB) + L1i L#173 (64KB) + Core L#173 + PU L#173 (P#173)
      L2 L#174 (1024KB) + L1d L#174 (64KB) + L1i L#174 (64KB) + Core L#174 + PU L#174 (P#174)
      L2 L#175 (1024KB) + L1d L#175 (64KB) + L1i L#175 (64KB) + Core L#175 + PU L#175 (P#175)
      L2 L#176 (1024KB) + L1d L#176 (64KB) + L1i L#176 (64KB) + Core L#176 + PU L#176 (P#176)
      L2 L#177 (1024KB) + L1d L#177 (64KB) + L1i L#177 (64KB) + Core L#177 + PU L#177 (P#177)
      L2 L#178 (1024KB) + L1d L#178 (64KB) + L1i L#178 (64KB) + Core L#178 + PU L#178 (P#178)
      L2 L#179 (1024KB) + L1d L#179 (64KB) + L1i L#179 (64KB) + Core L#179 + PU L#179 (P#179)
      L2 L#180 (1024KB) + L1d L#180 (64KB) + L1i L#180 (64KB) + Core L#180 + PU L#180 (P#180)
      L2 L#181 (1024KB) + L1d L#181 (64KB) + L1i L#181 (64KB) + Core L#181 + PU L#181 (P#181)
      L2 L#182 (1024KB) + L1d L#182 (64KB) + L1i L#182 (64KB) + Core L#182 + PU L#182 (P#182)
      L2 L#183 (1024KB) + L1d L#183 (64KB) + L1i L#183 (64KB) + Core L#183 + PU L#183 (P#183)
      L2 L#184 (1024KB) + L1d L#184 (64KB) + L1i L#184 (64KB) + Core L#184 + PU L#184 (P#184)
      L2 L#185 (1024KB) + L1d L#185 (64KB) + L1i L#185 (64KB) + Core L#185 + PU L#185 (P#185)
      L2 L#186 (1024KB) + L1d L#186 (64KB) + L1i L#186 (64KB) + Core L#186 + PU L#186 (P#186)
      L2 L#187 (1024KB) + L1d L#187 (64KB) + L1i L#187 (64KB) + Core L#187 + PU L#187 (P#187)
      L2 L#188 (1024KB) + L1d L#188 (64KB) + L1i L#188 (64KB) + Core L#188 + PU L#188 (P#188)
      L2 L#189 (1024KB) + L1d L#189 (64KB) + L1i L#189 (64KB) + Core L#189 + PU L#189 (P#189)
      L2 L#190 (1024KB) + L1d L#190 (64KB) + L1i L#190 (64KB) + Core L#190 + PU L#190 (P#190)
      L2 L#191 (1024KB) + L1d L#191 (64KB) + L1i L#191 (64KB) + Core L#191 + PU L#191 (P#191)
      L2 L#192 (1024KB) + L1d L#192 (64KB) + L1i L#192 (64KB) + Core L#192 + PU L#192 (P#192)
      L2 L#193 (1024KB) + L1d L#193 (64KB) + L1i L#193 (64KB) + Core L#193 + PU L#193 (P#193)
      L2 L#194 (1024KB) + L1d L#194 (64KB) + L1i L#194 (64KB) + Core L#194 + PU L#194 (P#194)
      L2 L#195 (1024KB) + L1d L#195 (64KB) + L1i L#195 (64KB) + Core L#195 + PU L#195 (P#195)
      L2 L#196 (1024KB) + L1d L#196 (64KB) + L1i L#196 (64KB) + Core L#196 + PU L#196 (P#196)
      L2 L#197 (1024KB) + L1d L#197 (64KB) + L1i L#197 (64KB) + Core L#197 + PU L#197 (P#197)
      L2 L#198 (1024KB) + L1d L#198 (64KB) + L1i L#198 (64KB) + Core L#198 + PU L#198 (P#198)
      L2 L#199 (1024KB) + L1d L#199 (64KB) + L1i L#199 (64KB) + Core L#199 + PU L#199 (P#199)
      L2 L#200 (1024KB) + L1d L#200 (64KB) + L1i L#200 (64KB) + Core L#200 + PU L#200 (P#200)
      L2 L#201 (1024KB) + L1d L#201 (64KB) + L1i L#201 (64KB) + Core L#201 + PU L#201 (P#201)
      L2 L#202 (1024KB) + L1d L#202 (64KB) + L1i L#202 (64KB) + Core L#202 + PU L#202 (P#202)
      L2 L#203 (1024KB) + L1d L#203 (64KB) + L1i L#203 (64KB) + Core L#203 + PU L#203 (P#203)
      L2 L#204 (1024KB) + L1d L#204 (64KB) + L1i L#204 (64KB) + Core L#204 + PU L#204 (P#204)
      L2 L#205 (1024KB) + L1d L#205 (64KB) + L1i L#205 (64KB) + Core L#205 + PU L#205 (P#205)
      L2 L#206 (1024KB) + L1d L#206 (64KB) + L1i L#206 (64KB) + Core L#206 + PU L#206 (P#206)
      L2 L#207 (1024KB) + L1d L#207 (64KB) + L1i L#207 (64KB) + Core L#207 + PU L#207 (P#207)
      L2 L#208 (1024KB) + L1d L#208 (64KB) + L1i L#208 (64KB) + Core L#208 + PU L#208 (P#208)
      L2 L#209 (1024KB) + L1d L#209 (64KB) + L1i L#209 (64KB) + Core L#209 + PU L#209 (P#209)
      L2 L#210 (1024KB) + L1d L#210 (64KB) + L1i L#210 (64KB) + Core L#210 + PU L#210 (P#210)
      L2 L#211 (1024KB) + L1d L#211 (64KB) + L1i L#211 (64KB) + Core L#211 + PU L#211 (P#211)
      L2 L#212 (1024KB) + L1d L#212 (64KB) + L1i L#212 (64KB) + Core L#212 + PU L#212 (P#212)
      L2 L#213 (1024KB) + L1d L#213 (64KB) + L1i L#213 (64KB) + Core L#213 + PU L#213 (P#213)
      L2 L#214 (1024KB) + L1d L#214 (64KB) + L1i L#214 (64KB) + Core L#214 + PU L#214 (P#214)
      L2 L#215 (1024KB) + L1d L#215 (64KB) + L1i L#215 (64KB) + Core L#215 + PU L#215 (P#215)
    HostBridge
      PCIBridge
        PCI 0020:01:00.0 (Ethernet)
          Net "hsn3"
    HostBridge
      PCIBridge
        PCI 0029:01:00.0 (3D)
  Package L#3
    NUMANode L#3 (P#3 120GB)
    L3 L#3 (114MB)
      L2 L#216 (1024KB) + L1d L#216 (64KB) + L1i L#216 (64KB) + Core L#216 + PU L#216 (P#216)
      L2 L#217 (1024KB) + L1d L#217 (64KB) + L1i L#217 (64KB) + Core L#217 + PU L#217 (P#217)
      L2 L#218 (1024KB) + L1d L#218 (64KB) + L1i L#218 (64KB) + Core L#218 + PU L#218 (P#218)
      L2 L#219 (1024KB) + L1d L#219 (64KB) + L1i L#219 (64KB) + Core L#219 + PU L#219 (P#219)
      L2 L#220 (1024KB) + L1d L#220 (64KB) + L1i L#220 (64KB) + Core L#220 + PU L#220 (P#220)
      L2 L#221 (1024KB) + L1d L#221 (64KB) + L1i L#221 (64KB) + Core L#221 + PU L#221 (P#221)
      L2 L#222 (1024KB) + L1d L#222 (64KB) + L1i L#222 (64KB) + Core L#222 + PU L#222 (P#222)
      L2 L#223 (1024KB) + L1d L#223 (64KB) + L1i L#223 (64KB) + Core L#223 + PU L#223 (P#223)
      L2 L#224 (1024KB) + L1d L#224 (64KB) + L1i L#224 (64KB) + Core L#224 + PU L#224 (P#224)
      L2 L#225 (1024KB) + L1d L#225 (64KB) + L1i L#225 (64KB) + Core L#225 + PU L#225 (P#225)
      L2 L#226 (1024KB) + L1d L#226 (64KB) + L1i L#226 (64KB) + Core L#226 + PU L#226 (P#226)
      L2 L#227 (1024KB) + L1d L#227 (64KB) + L1i L#227 (64KB) + Core L#227 + PU L#227 (P#227)
      L2 L#228 (1024KB) + L1d L#228 (64KB) + L1i L#228 (64KB) + Core L#228 + PU L#228 (P#228)
      L2 L#229 (1024KB) + L1d L#229 (64KB) + L1i L#229 (64KB) + Core L#229 + PU L#229 (P#229)
      L2 L#230 (1024KB) + L1d L#230 (64KB) + L1i L#230 (64KB) + Core L#230 + PU L#230 (P#230)
      L2 L#231 (1024KB) + L1d L#231 (64KB) + L1i L#231 (64KB) + Core L#231 + PU L#231 (P#231)
      L2 L#232 (1024KB) + L1d L#232 (64KB) + L1i L#232 (64KB) + Core L#232 + PU L#232 (P#232)
      L2 L#233 (1024KB) + L1d L#233 (64KB) + L1i L#233 (64KB) + Core L#233 + PU L#233 (P#233)
      L2 L#234 (1024KB) + L1d L#234 (64KB) + L1i L#234 (64KB) + Core L#234 + PU L#234 (P#234)
      L2 L#235 (1024KB) + L1d L#235 (64KB) + L1i L#235 (64KB) + Core L#235 + PU L#235 (P#235)
      L2 L#236 (1024KB) + L1d L#236 (64KB) + L1i L#236 (64KB) + Core L#236 + PU L#236 (P#236)
      L2 L#237 (1024KB) + L1d L#237 (64KB) + L1i L#237 (64KB) + Core L#237 + PU L#237 (P#237)
      L2 L#238 (1024KB) + L1d L#238 (64KB) + L1i L#238 (64KB) + Core L#238 + PU L#238 (P#238)
      L2 L#239 (1024KB) + L1d L#239 (64KB) + L1i L#239 (64KB) + Core L#239 + PU L#239 (P#239)
      L2 L#240 (1024KB) + L1d L#240 (64KB) + L1i L#240 (64KB) + Core L#240 + PU L#240 (P#240)
      L2 L#241 (1024KB) + L1d L#241 (64KB) + L1i L#241 (64KB) + Core L#241 + PU L#241 (P#241)
      L2 L#242 (1024KB) + L1d L#242 (64KB) + L1i L#242 (64KB) + Core L#242 + PU L#242 (P#242)
      L2 L#243 (1024KB) + L1d L#243 (64KB) + L1i L#243 (64KB) + Core L#243 + PU L#243 (P#243)
      L2 L#244 (1024KB) + L1d L#244 (64KB) + L1i L#244 (64KB) + Core L#244 + PU L#244 (P#244)
      L2 L#245 (1024KB) + L1d L#245 (64KB) + L1i L#245 (64KB) + Core L#245 + PU L#245 (P#245)
      L2 L#246 (1024KB) + L1d L#246 (64KB) + L1i L#246 (64KB) + Core L#246 + PU L#246 (P#246)
      L2 L#247 (1024KB) + L1d L#247 (64KB) + L1i L#247 (64KB) + Core L#247 + PU L#247 (P#247)
      L2 L#248 (1024KB) + L1d L#248 (64KB) + L1i L#248 (64KB) + Core L#248 + PU L#248 (P#248)
      L2 L#249 (1024KB) + L1d L#249 (64KB) + L1i L#249 (64KB) + Core L#249 + PU L#249 (P#249)
      L2 L#250 (1024KB) + L1d L#250 (64KB) + L1i L#250 (64KB) + Core L#250 + PU L#250 (P#250)
      L2 L#251 (1024KB) + L1d L#251 (64KB) + L1i L#251 (64KB) + Core L#251 + PU L#251 (P#251)
      L2 L#252 (1024KB) + L1d L#252 (64KB) + L1i L#252 (64KB) + Core L#252 + PU L#252 (P#252)
      L2 L#253 (1024KB) + L1d L#253 (64KB) + L1i L#253 (64KB) + Core L#253 + PU L#253 (P#253)
      L2 L#254 (1024KB) + L1d L#254 (64KB) + L1i L#254 (64KB) + Core L#254 + PU L#254 (P#254)
      L2 L#255 (1024KB) + L1d L#255 (64KB) + L1i L#255 (64KB) + Core L#255 + PU L#255 (P#255)
      L2 L#256 (1024KB) + L1d L#256 (64KB) + L1i L#256 (64KB) + Core L#256 + PU L#256 (P#256)
      L2 L#257 (1024KB) + L1d L#257 (64KB) + L1i L#257 (64KB) + Core L#257 + PU L#257 (P#257)
      L2 L#258 (1024KB) + L1d L#258 (64KB) + L1i L#258 (64KB) + Core L#258 + PU L#258 (P#258)
      L2 L#259 (1024KB) + L1d L#259 (64KB) + L1i L#259 (64KB) + Core L#259 + PU L#259 (P#259)
      L2 L#260 (1024KB) + L1d L#260 (64KB) + L1i L#260 (64KB) + Core L#260 + PU L#260 (P#260)
      L2 L#261 (1024KB) + L1d L#261 (64KB) + L1i L#261 (64KB) + Core L#261 + PU L#261 (P#261)
      L2 L#262 (1024KB) + L1d L#262 (64KB) + L1i L#262 (64KB) + Core L#262 + PU L#262 (P#262)
      L2 L#263 (1024KB) + L1d L#263 (64KB) + L1i L#263 (64KB) + Core L#263 + PU L#263 (P#263)
      L2 L#264 (1024KB) + L1d L#264 (64KB) + L1i L#264 (64KB) + Core L#264 + PU L#264 (P#264)
      L2 L#265 (1024KB) + L1d L#265 (64KB) + L1i L#265 (64KB) + Core L#265 + PU L#265 (P#265)
      L2 L#266 (1024KB) + L1d L#266 (64KB) + L1i L#266 (64KB) + Core L#266 + PU L#266 (P#266)
      L2 L#267 (1024KB) + L1d L#267 (64KB) + L1i L#267 (64KB) + Core L#267 + PU L#267 (P#267)
      L2 L#268 (1024KB) + L1d L#268 (64KB) + L1i L#268 (64KB) + Core L#268 + PU L#268 (P#268)
      L2 L#269 (1024KB) + L1d L#269 (64KB) + L1i L#269 (64KB) + Core L#269 + PU L#269 (P#269)
      L2 L#270 (1024KB) + L1d L#270 (64KB) + L1i L#270 (64KB) + Core L#270 + PU L#270 (P#270)
      L2 L#271 (1024KB) + L1d L#271 (64KB) + L1i L#271 (64KB) + Core L#271 + PU L#271 (P#271)
      L2 L#272 (1024KB) + L1d L#272 (64KB) + L1i L#272 (64KB) + Core L#272 + PU L#272 (P#272)
      L2 L#273 (1024KB) + L1d L#273 (64KB) + L1i L#273 (64KB) + Core L#273 + PU L#273 (P#273)
      L2 L#274 (1024KB) + L1d L#274 (64KB) + L1i L#274 (64KB) + Core L#274 + PU L#274 (P#274)
      L2 L#275 (1024KB) + L1d L#275 (64KB) + L1i L#275 (64KB) + Core L#275 + PU L#275 (P#275)
      L2 L#276 (1024KB) + L1d L#276 (64KB) + L1i L#276 (64KB) + Core L#276 + PU L#276 (P#276)
      L2 L#277 (1024KB) + L1d L#277 (64KB) + L1i L#277 (64KB) + Core L#277 + PU L#277 (P#277)
      L2 L#278 (1024KB) + L1d L#278 (64KB) + L1i L#278 (64KB) + Core L#278 + PU L#278 (P#278)
      L2 L#279 (1024KB) + L1d L#279 (64KB) + L1i L#279 (64KB) + Core L#279 + PU L#279 (P#279)
      L2 L#280 (1024KB) + L1d L#280 (64KB) + L1i L#280 (64KB) + Core L#280 + PU L#280 (P#280)
      L2 L#281 (1024KB) + L1d L#281 (64KB) + L1i L#281 (64KB) + Core L#281 + PU L#281 (P#281)
      L2 L#282 (1024KB) + L1d L#282 (64KB) + L1i L#282 (64KB) + Core L#282 + PU L#282 (P#282)
      L2 L#283 (1024KB) + L1d L#283 (64KB) + L1i L#283 (64KB) + Core L#283 + PU L#283 (P#283)
      L2 L#284 (1024KB) + L1d L#284 (64KB) + L1i L#284 (64KB) + Core L#284 + PU L#284 (P#284)
      L2 L#285 (1024KB) + L1d L#285 (64KB) + L1i L#285 (64KB) + Core L#285 + PU L#285 (P#285)
      L2 L#286 (1024KB) + L1d L#286 (64KB) + L1i L#286 (64KB) + Core L#286 + PU L#286 (P#286)
      L2 L#287 (1024KB) + L1d L#287 (64KB) + L1i L#287 (64KB) + Core L#287 + PU L#287 (P#287)
    HostBridge
      PCIBridge
        PCI 0030:01:00.0 (Ethernet)
          Net "hsn1"
    HostBridge
      PCIBridge
        PCI 0039:01:00.0 (3D)

